The Blue Straggler and Main-sequence Binary Population of the Low-Mass Globular Cluster Palomar 13

We present high-precision VI photometry of stars from the middle of the giant branch to about 5 magnitudes below the main-sequence turnoff in the globular cluster Palomar 13 based on images obtained with the Keck II 10m telescope. We tabulate a complete sample of blue stragglers in the cluster out to about 18 core radii. The blue straggler population is significantly more centrally concentrated than the giant star sample, which is in turn significantly more centrally concentrated than the main-sequence star sample. Palomar 13 has one of the highest specific frequencies of blue stragglers of any known globular cluster, but the specific frequency of blue stragglers in the outskirts of the cluster does not increase as has been seen in denser clusters. We also identify a group of faint blue stragglers (bluer than the turnoff, but having about the same magnitude) that outnumbers the brighter stragglers by more than a factor of 2. The cluster's color-magnitude diagram shows a large excess of stars to the red of the main sequence, indicating that the cluster's binary fraction is at least 30% +/- 4%, which appears to be similar to that of the low-mass cluster E3 but significantly higher than that of the more massive clusters Pal 5 and NGC 288.

==> clark.tab3.dat <==
     1    -2.09    12.00   284.92   514.71   18.805    0.010   17.784    0.011
     2    -7.38   -28.61   286.72   780.19   18.939    0.010   18.413    0.012
     3   -14.43   -41.58   321.84   868.99   18.966    0.010   17.996    0.011
     4    -5.35    -7.49   290.46   642.66   19.017    0.011   18.023    0.011
     5     0.86    12.71   266.54   507.95   19.060    0.011   18.052    0.011
     6   -32.40    40.37   502.77   354.47   19.355    0.010   18.382    0.011
     7   -11.05   -30.67   308.69   796.20   19.575    0.011   18.980    0.011
     8   -12.17     2.39   342.20   584.09   19.598    0.011   18.635    0.012
     9    21.70   -27.35   100.45   750.53   19.649    0.011   19.309    0.012
    10    11.46   -38.14   157.82   827.63   19.636    0.011   18.677    0.011
    11    -0.52     1.07   266.15   583.94   19.707    0.011   19.602    0.012
    12   -20.27    -9.65   384.82   667.65   19.703    0.011   18.747    0.012
    13    12.57     4.24   184.34   553.86   19.719    0.011   18.766    0.011
    14     3.06   -21.59   225.04   727.25   19.750    0.011   18.828    0.012
    15    14.06    23.39   190.01   429.38   19.797    0.011   18.852    0.012
    16    -9.41    12.08   332.18   519.65   19.972    0.012   19.750    0.012
    17   -20.09    28.55   414.06   421.45   19.977    0.011   19.604    0.012
    18    33.56     9.54    53.40   504.17   20.041    0.011   19.330    0.012
    19   -38.35    12.58   518.94   537.85   20.106    0.011   19.181    0.012
    20   -46.63    -8.48   555.52   679.69   20.163    0.012   19.242    0.012
    21   -42.46   -47.93   497.31   930.66   20.181    0.012   19.292    0.012
    22   -13.70     6.82   355.59   556.67   20.252    0.011   19.343    0.012
    23   -10.12    -1.31   326.09   606.40   20.279    0.005   19.401    0.012
    24   -13.88     1.08   352.19   593.80   20.309    0.005   19.537    0.013
    25   -10.69    15.13   342.81   500.97   20.317    0.005   19.606    0.012
    26    26.88    -6.22    83.87   610.63   20.419    0.005   19.747    0.013
    27    32.05     4.44    59.03   538.13   20.427    0.005   19.573    0.012
    28    43.66    30.88     5.32   359.24   20.445    0.005   19.606    0.011
    29   -26.38    -0.35   431.60   612.26   20.471    0.005   19.848    0.013
    30   -13.49     2.02   350.44   587.46   20.469    0.006   19.694    0.019
    31    23.03   -10.03   105.65   637.97   20.483    0.005   19.741    0.013
    32    21.53    10.09   131.32   509.50   20.490    0.005   19.698    0.013
    33   -14.45    -3.34   352.35   622.70   20.508    0.005   19.811    0.013
    34   -45.93    11.16   566.64   552.64   20.530    0.006   19.740    0.014
    35     5.89   -11.96   214.50   663.12   20.573    0.005   19.857    0.014
    36   -27.13   -74.02   377.81  1087.33   20.660    0.005   20.290    0.014
    37     9.14   -55.03   159.32   938.12   20.735    0.005   17.657    0.011
    38   -15.67    -1.89   361.39   614.26   20.697    0.006   19.975    0.013
    39    -5.38    -3.15   294.09   614.75   20.708    0.009   20.066    0.019
    40    -6.25    15.36   314.39   496.15   20.715    0.006   20.167    0.014
    41    -4.56    84.33   358.39    50.68   20.715    0.006   20.052    0.013
    42    31.26   -13.09    50.19   651.58   20.731    0.006   20.305    0.015
    43     2.87   -27.79   221.33   767.34   20.749    0.005   20.278    0.014
    44    31.37   -27.44    38.09   743.96   20.740    0.005   20.085    0.014
    45    13.09   -22.18   159.96   723.65   20.747    0.006   20.209    0.014
    46     1.74    36.31   279.59   355.31   20.745    0.006   20.039    0.013
    47   -16.32    12.10   376.68   524.66   20.748    0.014   20.066    0.056
    48    10.78    33.06   218.82   369.58   20.760    0.006   20.056    0.014
    49     8.56     6.22   211.74   544.05   20.773    0.005   20.081    0.013
    50   -37.11     3.53   503.75   595.23   20.781    0.005   20.101    0.014
    51    19.54   -32.42   110.29   784.79   20.892    0.006   17.786    0.011
    52     3.28   -12.00   231.26   665.32   20.822    0.006   20.319    0.013
    53   -20.51     5.12   398.10   572.70   20.845    0.006   20.287    0.014
    54   -13.95   -25.56   331.44   765.45   20.864    0.006   20.206    0.013
    55    10.94     9.97   199.38   518.16   20.876    0.006   20.199    0.014
    56    -1.42   -30.51   246.80   788.02   20.901    0.006   20.194    0.014
    57    -0.53    -2.05   263.72   604.05   20.920    0.005   20.256    0.015
    58     2.39    18.44   261.24   469.94   20.935    0.006   20.170    0.014
    59   -12.18     3.35   343.09   577.95   20.947    0.010   20.380    0.016
    60   -23.51    -7.89   407.09   658.71   20.945    0.006   20.295    0.015
    61    26.77   -19.17    74.25   694.10   21.003    0.006   20.371    0.014
    62   -21.30    55.81   443.52   246.77   21.005    0.005   20.341    0.015
    63    22.84   -13.49   104.11   660.40   21.024    0.006   20.386    0.015
    64   -35.63    19.66   507.05   490.26   21.058    0.006   20.551    0.017
    65     4.01    19.84   251.89   459.73   21.067    0.006   20.398    0.015
    66   -54.90   -59.43   568.29  1013.94   21.072    0.006   20.453    0.013
    67   -31.84   -18.55   452.30   733.57   21.078    0.006   20.553    0.014
    68    -2.92    -3.87   277.66   617.58   21.079    0.006   20.343    0.016
    69    27.76    85.62   151.23    18.41   21.088    0.005   20.467    0.012
    70     9.16   -17.28   189.20   695.00   21.099    0.006   20.387    0.018
    71    -2.89    -8.59   273.73   647.91   21.118    0.006   20.461    0.014
    72    25.33    15.24   110.92   473.53   21.147    0.006   20.442    0.017
    73   -24.45   -12.08   409.84   686.38   21.165    0.006   20.531    0.016
    74   -11.37    13.54   345.92   511.71   21.178    0.006   20.504    0.016
    75   -10.24   -11.64   318.67   673.05   21.210    0.006   20.691    0.018
    76     0.56    -8.49   251.61   644.77   21.231    0.006   20.614    0.015
    77   -25.92     9.65   436.59   547.53   21.253    0.006   20.664    0.007
    78    -6.49     2.99   306.12   576.02   21.272    0.006   20.748    0.007
    79    -2.27    10.12   284.60   526.96   21.270    0.006   20.593    0.017
    80   -12.35   -12.62   331.47   680.91   21.315    0.006   20.750    0.015
    81   -24.97    58.21   469.10   234.05   21.311    0.006   20.654    0.018
    82    15.82    -7.48   154.11   626.94   21.324    0.006   20.760    0.007
    83    14.14   -29.23   147.62   768.25   21.331    0.006   20.707    0.007
    84     2.37    -3.17   244.18   609.16   21.367    0.006   20.796    0.007
    85    -0.22     5.28   267.54   556.65   21.365    0.006   20.626    0.014
    86    27.82    46.12   119.42   272.77   21.371    0.006   20.648    0.016
    87    -7.25    22.95   326.89   448.02   21.387    0.006   20.731    0.016
    88   -10.35   -49.19   289.51   914.94   21.399    0.006   20.748    0.016
    89    -8.71     0.49   318.42   593.77   21.404    0.006   20.708    0.017
    90   -37.46    39.94   534.98   360.99   21.422    0.006   20.740    0.007
    91   -16.70   -14.40   358.04   695.57   21.425    0.006   20.684    0.015
    92    -7.51    -1.34   309.26   604.65   21.432    0.006   20.716    0.007
    93    23.58    29.70   133.66   381.68   21.442    0.006   20.782    0.007
    94    -6.47   -32.33   277.90   803.48   21.453    0.006   20.803    0.007
    95    29.68   -24.36    51.39   725.34   21.521    0.006   20.880    0.007
    96    25.67   -87.68    26.88  1136.20   21.543    0.006   20.907    0.006
    97   -12.01    12.25   349.06   520.46   21.543    0.006   20.918    0.007
    98    18.58   -17.16   128.64   687.24   21.545    0.006   20.738    0.007
    99     7.17    24.99   235.61   424.21   21.557    0.006   20.901    0.007
   100   -15.90     5.88   369.02   564.37   21.570    0.006   20.935    0.007
   101    -8.24    -8.34   308.39   650.27   21.585    0.006   20.897    0.007
   102    -2.13    -7.98   269.33   643.44   21.585    0.006   20.834    0.008
   103     8.72   -20.01   189.89   712.91   21.591    0.006   20.848    0.007
   104   -41.77   -40.16   499.06   880.10   21.600    0.006   20.937    0.007
   105    12.06   -52.28   142.70   918.28   21.616    0.006   20.946    0.019
   106   -41.37    16.46   541.46   515.15   21.676    0.006   20.967    0.007
   107   -19.42    16.29   399.98   499.92   21.706    0.006   21.041    0.007
   108    -2.78    -1.44   278.68   601.83   21.722    0.007   21.047    0.008
   109   -26.88   -32.13   409.54   817.31   21.723    0.007   20.997    0.016
   110   -20.24    13.74   403.21   516.98   21.733    0.007   21.056    0.007
   111    28.83   -35.75    47.81   799.33   21.741    0.006   21.079    0.008
   112    26.59   -80.51    26.61  1089.33   21.776    0.007   21.145    0.006
   113   -47.00   -19.43   549.23   750.46   21.766    0.006   20.917    0.007
   114     4.08   -11.74   226.34   663.08   21.767    0.007   20.905    0.014
   115   -38.25    59.97   556.03   232.57   21.815    0.007   21.022    0.009
   116    -8.74    19.62   333.84   470.57   21.865    0.007   21.229    0.007
   117   -13.25    -7.20   341.52   646.69   21.877    0.007   21.267    0.007
   118    21.79   -89.19    50.64  1148.79   21.880    0.006   21.174    0.007
   119    39.88    49.76    44.67   240.43   21.908    0.007   21.182    0.008
   120     2.51   -13.83   234.75   677.66   21.906    0.007   21.118    0.007
   121     7.52   -70.16   157.71  1036.78   21.910    0.007   21.164    0.007
   122    -7.76     7.05   317.52   550.82   21.925    0.007   21.244    0.007
   123   -37.66   -69.82   448.97  1068.12   21.944    0.007   21.274    0.007
   124     6.86    25.42   237.95   421.69   21.949    0.007   21.254    0.009
   125     3.47    -9.27   232.23   647.59   21.950    0.007   21.280    0.007
   126   -42.60   -14.28   524.96   714.00   21.953    0.007   21.228    0.008
   127   -35.37   -77.74   427.92  1117.40   21.957    0.007   21.288    0.008
   128   -41.77     9.56   538.58   559.83   21.963    0.007   21.229    0.007
   129    25.70    -9.56    88.84   632.97   21.989    0.007   21.298    0.007
   130     7.08   -47.28   178.72   889.71   21.993    0.007   21.096    0.007
   131    11.48    -6.44   182.85   623.46   22.014    0.007   21.310    0.007
   132     5.30   -13.22   217.32   671.66   22.065    0.007   21.360    0.008
   133    20.16    22.62   150.12   429.81   22.086    0.007   21.357    0.008
   134     1.48     7.90   258.68   538.51   22.093    0.007   21.385    0.008
   135     5.24    35.48   256.42   358.09   22.119    0.007   21.398    0.008
   136    -2.01     7.06   280.48   546.50   22.143    0.007   21.386    0.008
   137   -37.67     0.10   504.67   617.75   22.157    0.007   21.404    0.008
   138     6.74   -12.47   208.60   665.78   22.170    0.007   21.395    0.012
   139   -49.86   -12.55   573.13   708.29   22.175    0.007   21.355    0.007
   140   -19.16    65.54   437.44   182.56   22.182    0.007   21.446    0.007
   141     7.12   -16.14   203.21   689.14   22.187    0.007   21.515    0.008
   142   -20.21   -23.81   373.17   758.81   22.211    0.007   21.503    0.008
   143    -4.39    -3.61   287.37   617.00   22.210    0.011   21.425    0.014
   144    -8.58   -13.15   306.78   681.51   22.209    0.007   21.372    0.007
   145    32.83    27.18    72.14   391.05   22.222    0.007   21.471    0.008
   146     4.91   -32.35   204.62   795.19   22.240    0.007   21.476    0.008
   147   -29.84    -4.43   450.62   641.14   22.247    0.007   21.352    0.010
   148     1.60    -3.80   248.61   613.74   22.252    0.008   21.478    0.008
   149    -3.27     2.34   284.84   577.84   22.270    0.007   21.504    0.009
   150   -43.80   -10.02   536.06   687.46   22.273    0.007   21.519    0.008
   151   -38.67   -63.35   460.62  1027.15   22.308    0.007   21.580    0.007
   152     3.22    23.75   260.07   435.12   22.309    0.008   21.518    0.009
   153   -10.61    -3.87   327.24   623.25   22.316    0.007   21.513    0.008
   154   -21.98    20.68   419.97   473.55   22.323    0.007   21.610    0.008
   155   -25.24     2.86   426.82   590.74   22.326    0.007   21.617    0.009
   156    17.38   -22.72   131.96   723.90   22.331    0.008   21.508    0.007
   157   -57.58   -65.58   580.62  1055.55   22.351    0.007   21.594    0.007
   158   -11.35   -14.82   323.26   694.31   22.396    0.008   21.654    0.008
   159    10.35    22.38   213.06   438.66   22.403    0.007   21.607    0.008
   160   -19.67   -58.53   342.11   982.05   22.412    0.008   21.656    0.008
   161   -28.39    46.61   481.86   311.32   22.421    0.008   21.710    0.008
   162     7.72   -66.58   159.28  1013.58   22.430    0.008   21.630    0.007
   163    14.28   -36.15   141.23   812.70   22.459    0.008   21.691    0.009
   164     2.64    21.94   262.39   447.17   22.495    0.008   21.746    0.009
   165    36.18    -9.45    21.39   624.49   22.518    0.008   21.773    0.009
   166     1.56     4.74   255.67   558.80   22.522    0.009   21.643    0.009
   167   -40.33    60.15   569.52   232.96   22.560    0.009   21.740    0.011
   168    10.41    13.47   205.64   495.98   22.564    0.009   21.791    0.010
   169    13.69    -1.91   172.22   592.64   22.570    0.008   21.786    0.009
   170     2.36     7.82   252.95   538.34   22.580    0.009   21.792    0.009
   171   -23.74    -8.44   408.16   662.41   22.590    0.010   21.829    0.028
   172    13.28    33.15   202.76   367.15   22.598    0.009   21.804    0.009
   173    -8.79   -25.68   298.16   762.39   22.600    0.009   21.710    0.009
   174    -6.53    29.59   327.55   404.72   22.616    0.008   21.784    0.008
   175     3.50    18.85   254.40   466.49   22.619    0.009   21.824    0.010
   176   -23.15    46.72   448.23   306.72   22.622    0.009   21.712    0.009
   177     0.66   -37.86   227.59   833.86   22.626    0.009   21.759    0.009
   178    24.32     4.28   108.69   544.86   22.629    0.008   21.797    0.009
   179    17.87   -30.69   122.44   774.86   22.631    0.008   21.829    0.010
   180    13.58   -80.92   110.13  1101.56   22.633    0.009   21.826    0.009
   181   -52.50   -32.03   574.60   835.70   22.642    0.008   21.803    0.009
   182     1.65     2.10   252.99   575.74   22.648    0.009   21.701    0.009
   183   -25.99     0.10   429.44   609.07   22.651    0.012   21.759    0.031
   184    -1.77    -0.85   272.69   597.25   22.653    0.009   21.818    0.010
   185   -42.04   -16.08   519.92   725.23   22.670    0.009   21.767    0.009
   186    -2.81    19.28   295.36   468.36   22.677    0.009   21.940    0.010
   187    -0.72    32.84   292.68   379.47   22.680    0.008   21.910    0.009
   188   -28.82    31.99   473.02   405.82   22.710    0.020   20.755    0.076
   189   -44.30    14.42   558.74   530.46   22.722    0.009   21.821    0.008
   190   -18.11   -68.63   324.00  1045.91   22.742    0.009   21.931    0.009
   191    30.96   -14.86    50.74   663.21   22.749    0.010   21.956    0.011
   192     1.20   -24.82   234.46   749.44   22.751    0.009   21.895    0.010
   193   -32.37   -10.70   461.90   683.38   22.745    0.009   21.716    0.008
   194    -9.97   -27.63   304.21   775.82   22.757    0.009   21.970    0.010
   195   -18.64     6.19   386.90   564.44   22.779    0.009   21.961    0.009
   196     0.27    77.89   322.18    88.63   22.791    0.009   22.019    0.009
   197   -19.96   -50.82   350.08   932.59   22.808    0.009   22.018    0.010
   198   -14.28   -16.51   340.79   707.38   22.837    0.010   22.037    0.010
   199    20.58    79.14   192.33    65.48   22.839    0.009   22.018    0.008
   200    -4.51   -12.90   280.75   676.93   22.846    0.010   22.025    0.010
   201     3.38   -13.96   229.04   677.87   22.865    0.010   22.043    0.011
   202   -12.45   -29.28   318.85   788.27   22.871    0.010   21.888    0.009
   203    -6.11   -67.75   247.45  1031.33   22.878    0.010   21.999    0.010
   204   -11.85    27.58   360.23   421.63   22.898    0.010   22.099    0.010
   205    31.61    17.96    72.64   451.38   22.903    0.010   21.992    0.009
   206    -8.13    -1.27   313.28   604.69   22.905    0.014   22.005    0.012
   207    27.26   -20.81    69.78   704.27   22.914    0.010   22.100    0.011
   208    -5.82   -77.47   237.82  1093.77   22.930    0.009   22.034    0.009
   209    19.35    41.53   170.33   308.67   22.957    0.010   22.094    0.010
   210    23.16   -48.53    74.20   885.87   22.962    0.011   22.136    0.010
   211   -42.05     6.56   538.00   579.37   22.966    0.009   22.085    0.010
   212    23.92    47.45   145.59   267.13   22.982    0.010   22.106    0.010
   213     6.96    68.54   271.62   143.87   22.985    0.010   22.030    0.009
   214    -5.00   -11.12   285.29   665.80   22.991    0.011   22.146    0.011
   215     9.76    -2.99   196.73   602.47   22.994    0.009   22.135    0.011
   216   -17.93    24.70   397.09   444.66   23.003    0.010   22.192    0.010
   217   -42.22   -32.23   508.26   829.36   23.050    0.011   22.198    0.009
   218   -19.99     7.95   397.01   554.09   23.055    0.010   22.039    0.011
   219   -19.69   -26.60   367.61   776.42   23.073    0.010   22.110    0.011
   220    11.77    -0.35   185.85   583.97   23.081    0.011   22.177    0.012
   221   -22.88    -3.13   406.82   627.58   23.101    0.012   22.022    0.010
   222     0.91    -4.54   252.49   619.02   23.105    0.011   22.173    0.012
   223     0.36     3.40   262.35   568.32   23.103    0.011   22.065    0.010
   224    18.91   -29.45   116.74   766.13   23.110    0.012   22.027    0.011
   225   -33.20   -53.80   432.97   961.61   23.118    0.011   22.262    0.011
   226   -35.19    28.54   511.32   432.73   23.130    0.011   22.254    0.011
   227   -23.07    36.25   439.37   374.12   23.152    0.011   22.267    0.011
   228   -31.78    67.58   520.36   178.76   23.167    0.011   22.258    0.013
   229   -30.15     4.56   459.75   583.42   23.191    0.012   22.329    0.011
   230   -11.70    42.87   371.41   323.05   23.193    0.011   22.327    0.013
   231    11.18   -14.29   178.55   674.19   23.208    0.012   22.320    0.011
   232     2.49     6.94   251.45   543.96   23.212    0.012   22.287    0.013
   233    25.31    75.18   158.70    87.47   23.222    0.012   22.229    0.011
   234   -48.79   -34.76   548.53   850.55   23.228    0.012   22.331    0.013
   235    13.27   -23.94   157.44   734.84   23.231    0.011   22.347    0.012
   236   -27.81   -44.56   405.60   898.07   23.249    0.013   22.385    0.011
   237   -25.93    17.77   443.10   495.21   23.290    0.014   22.252    0.012
   238     4.21    22.79   252.95   440.54   23.296    0.013   22.290    0.011
   239     8.10    15.03   221.72   487.68   23.307    0.012   22.382    0.012
   240   -30.98    -4.87   457.63   644.81   23.331    0.013   22.393    0.013
   241    26.30     2.38    94.44   555.66   23.334    0.013   22.416    0.012
   242   -15.07   -16.43   345.91   707.47   23.328    0.013   22.121    0.010
   243   -30.08   -39.54   424.22   867.45   23.353    0.014   22.443    0.012
   244   -15.51   -46.59   324.79   902.03   23.365    0.015   22.336    0.023
   245    16.74    37.08   183.62   339.26   23.372    0.012   22.436    0.012
   246   -18.84     7.75   389.43   554.49   23.388    0.013   22.481    0.014
   247     7.34   -18.61   199.87   704.88   23.406    0.014   22.486    0.014
   248   -38.26   -19.27   493.08   742.94   23.416    0.012   22.518    0.013
   249   -28.59   -28.67   423.28   796.32   23.442    0.014   22.472    0.015
   250   -24.74   -20.97   404.60   743.89   23.460    0.015   22.373    0.012
   251    10.94   -36.91   162.09   820.11   23.466    0.023   22.512    0.019
   252   -44.25    11.76   556.33   547.55   23.462    0.014   22.303    0.012
   253    29.65   -17.01    57.43   678.08   23.467    0.013   22.430    0.013
   254    -4.18     1.45   290.03   584.22   23.482    0.015   22.600    0.015
   255   -22.53    -5.72   402.48   644.01   23.479    0.014   22.378    0.013
   256    31.40    69.43   114.94   119.99   23.519    0.016   22.468    0.012
   257    -1.81   -35.42   245.40   819.96   23.568    0.015   22.598    0.013
   258   -28.99    -3.26   446.10   632.97   23.580    0.016   22.498    0.019
   259   -25.13     5.03   427.79   576.72   23.594    0.015   22.645    0.015
   260   -54.01   -35.04   581.94   856.22   23.619    0.015   22.565    0.014
   261   -49.72   -70.77   525.90  1083.17   23.627    0.016   22.656    0.014
   262   -33.70    49.52   518.36   296.49   23.633    0.015   22.693    0.013
   263     2.48    20.03   261.88   459.65   23.642    0.014   22.761    0.018
   264   -16.00   -24.54   345.45   760.38   23.659    0.018   22.571    0.015
   265   -32.79     6.22   478.10   574.71   23.688    0.017   22.535    0.013
   266    -4.90    27.20   315.12   418.90   23.711    0.049   22.568    0.018
   267     5.89   -10.73   215.45   655.18   23.728    0.018   22.646    0.018
   268    -3.33    14.83   295.19   497.44   23.738    0.016   22.678    0.014
   269    -6.51    -4.58   300.20   624.79   23.749    0.018   22.681    0.016
   270   -40.65   -28.06   501.45   801.33   23.757    0.016   22.730    0.017
   271     5.06    -5.07   225.29   619.40   23.760    0.018   22.554    0.014
   272    -6.98     1.42   308.01   586.48   23.774    0.018   22.599    0.015
   273     7.00   -18.12   202.44   701.96   23.775    0.020   22.533    0.015
   274   -10.16    31.70   352.61   393.80   23.787    0.018   22.802    0.016
   275   -23.10    43.23   445.14   329.14   23.797    0.017   22.756    0.014
   276   -29.68   -22.53   435.21   757.62   23.801    0.017   22.814    0.016
   277     9.39   -44.53   166.05   870.34   23.818    0.022   23.043    0.022
   278    14.34   -87.60    99.91  1144.05   23.810    0.018   22.758    0.015
   279     3.67   -32.60   212.39   797.70   23.888    0.027   21.125    0.015
   280   -11.87    60.26   386.34   211.13   23.824    0.017   22.767    0.015
   281    23.08   -12.85   103.05   656.10   23.827    0.017   22.814    0.072
   282   -35.97    34.51   521.04   394.89   23.848    0.031   23.294    0.050
   283   -15.66   -28.41   340.18   785.08   23.830    0.017   22.783    0.016
   284     0.53   -15.73   246.02   691.41   23.829    0.017   22.599    0.014
   285   -26.81    -4.69   430.87   640.53   23.847    0.018   22.742    0.024
   286     8.66   -17.63   192.17   697.61   23.875    0.049   22.040    0.062
   287    32.43   -58.95     6.19   946.11   23.880    0.019   22.999    0.017
   288    16.93   -34.68   125.29   801.27   23.906    0.019   22.855    0.016
   289    -3.06   -13.90   270.62   682.25   23.922    0.024   22.858    0.017
   290    28.10    70.64   137.16   114.64   23.934    0.021   22.823    0.016
   291   -12.86    10.26   352.95   533.94   23.946    0.022   23.000    0.022
   292    12.12    33.25   210.32   367.36   23.949    0.024   22.774    0.018
   293    23.78   -30.13    84.80   766.89   23.976    0.020   22.631    0.015
   294    -1.30   -24.41   250.93   748.63   23.981    0.022   22.909    0.015
   295    11.48   -14.84   176.18   677.52   23.999    0.022   22.917    0.017
   296   -45.61    31.40   580.66   422.05   24.010    0.019   22.865    0.020
   297    -3.77    -6.99   280.67   638.32   24.022    0.032   22.272    0.016
   298     2.93   -79.10   180.18  1097.79   24.020    0.030   22.923    0.093
   299    21.58   -39.05    91.90   825.97   24.020    0.023   22.764    0.017
   300    31.90    11.73    65.80   491.29   24.030    0.023   23.001    0.018
   301    41.11    12.62     7.21   478.71   24.044    0.026   22.867    0.029
   302    27.71   -34.64    55.89   793.06   24.058    0.022   22.974    0.018
   303   -10.67   -12.38   320.83   678.12   24.065    0.022   22.920    0.047
   304    38.81    86.05    80.38     7.48   24.078    0.026   22.865    0.017
   305    -9.42   -14.43   311.13   690.42   24.083    0.023   22.968    0.018
   306   -28.66   -55.81   402.15   971.17   24.083    0.022   22.938    0.017
   307   -49.06   -33.84   551.03   844.77   24.093    0.023   22.393    0.013
   308    38.04    50.57    57.14   236.54   24.091    0.025   22.796    0.016
   309     8.21    -1.81   207.61   596.04   24.112    0.022   23.036    0.020
   310    -5.25    27.25   317.43   418.88   24.114    0.049   22.806    0.022
   311    -1.21    -4.63   266.06   621.17   24.120    0.023   23.065    0.022
   312    -8.75    92.20   391.66     3.10   24.133    0.052   22.554    0.077
   313    -7.55    -2.39   308.69   611.48   24.143    0.023   23.039    0.022
   314    25.54   -72.89    39.48  1040.98   24.265    0.022   21.183    0.007
   315    -6.71    23.63   323.94   443.24   24.161    0.029   22.868    0.038
   316   -22.70    -0.17   408.02   608.38   24.176    0.022   23.138    0.022
   317     4.04    -7.32   230.10   634.66   24.185    0.024   22.955    0.020
   318   -11.87    -0.35   338.12   601.53   24.202    0.031   23.104    0.023
   319    16.14    15.72   170.48   477.25   24.254    0.026   23.048    0.019
   320   -25.89   -18.26   414.15   727.25   24.289    0.027   23.143    0.020
   321   -56.54   -55.20   582.21   987.90   24.300    0.029   23.135    0.020
   322   -24.97    50.16   462.64   285.92   24.375    0.028   21.735    0.010
   323   -23.47    21.85   430.49   467.14   24.334    0.029   23.071    0.022
   324   -31.16   -83.31   396.39  1150.16   24.336    0.026   23.220    0.021
   325    18.31    47.06   181.43   273.81   24.341    0.028   23.128    0.022
   326   -14.64   -52.37   314.58   938.64   24.342    0.030   23.149    0.022
   327    14.49    78.01   230.68    77.29   24.350    0.032   23.159    0.020
   328     4.92    -9.31   222.82   646.80   24.355    0.031   22.974    0.019
   329    44.13    47.41    15.40   252.41   24.388    0.030   23.171    0.022
   330    37.85    42.10    51.63   291.23   24.391    0.036   23.223    0.022
   331     1.55   -32.86   225.80   800.93   24.417    0.031   23.119    0.022
   332    12.22   -20.10   167.25   710.90   24.424    0.032   22.927    0.018
   333   -42.27     3.07   536.64   602.00   24.430    0.031   23.202    0.024
   334     4.58    77.21   293.84    89.76   24.438    0.032   23.273    0.024
   335    27.54    24.86   104.36   409.95   24.442    0.031   22.960    0.020
   336    14.43    -0.60   168.53   583.64   24.449    0.034   23.157    0.022
   337    -8.91   -15.50   307.00   696.93   24.453    0.032   23.233    0.020
   338    32.36    30.99    78.16   366.89   24.461    0.036   23.143    0.021
   339     2.99   -18.17   228.22   705.26   24.486    0.032   23.062    0.019
   340   -17.20   -17.89   358.51   718.45   24.499    0.035   23.215    0.023
   341    10.11   -36.89   167.51   820.56   24.607    0.041   21.594    0.009
   342    19.73    51.37   175.74   244.97   24.516    0.033   23.329    0.023
   343   -15.54    12.82   372.21   519.45   24.529    0.043   23.090    0.034
   344   -36.91   -78.97   436.85  1126.45   24.533    0.031   23.293    0.028
   345     9.23    -7.41   196.63   631.33   24.567    0.039   23.114    0.018
   346    44.91    73.89    31.46    81.29   24.585    0.038   22.722    0.018
   347    -6.56    18.00   318.49   479.41   24.578    0.040   23.396    0.026
   348   -21.35    -5.87   394.78   644.08   24.583    0.037   23.124    0.020
   349    -2.07   -50.77   234.89   919.02   24.586    0.035   23.223    0.024
   350   -24.15     0.65   418.01   604.20   24.588    0.036   23.330    0.025
   351   -40.98   -46.45   488.97   920.04   24.602    0.047   23.427    0.029
   352     3.98    64.07   287.24   174.88   24.623    0.037   23.510    0.024
   353   -12.45   -15.98   329.45   702.65   24.634    0.042   23.369    0.026
   354    -2.38   -61.13   228.66   985.95   24.724    0.041   23.228    0.023
   355   -42.33    11.26   543.53   549.34   24.730    0.043   23.511    0.030
   356     7.67   -13.95   201.44   674.64   24.772    0.044   23.304    0.025
   357   -25.72    35.04   455.47   383.86   24.788    0.040   23.540    0.034
   358     3.82   -32.88   211.18   799.40   24.858    0.078   22.135    0.168
   359   -29.70    35.57   481.53   383.40   24.809    0.054   23.151    0.112
   360   -52.26   -62.54   548.83  1032.04   24.809    0.048   23.660    0.031
   361   -47.19    21.15   582.74   489.23   24.822    0.052   23.909    0.059
   362     2.71    11.90   253.92   511.83   24.820    0.052   23.562    0.029
   363   -21.40    70.26   455.67   153.82   24.825    0.039   23.461    0.027
   364   -11.63    -2.00   335.28   611.96   24.831    0.050   23.774    0.036
   365   -11.25   -25.53   314.09   763.25   24.857    0.048   23.585    0.032
   366    27.90    72.91   140.21   100.18   24.875    0.050   23.070    0.021
   367   -40.97     0.41   526.16   618.18   24.871    0.045   23.443    0.032
   368   -12.68     0.23   343.78   598.37   24.882    0.058   23.468    0.026
   369    31.18    -9.52    53.52   628.70   24.944    0.050   24.296    0.060
   370    30.12   -34.68    40.35   791.51   24.939    0.054   23.455    0.038
   371    -5.96   -57.45   254.61   964.93   24.947    0.048   23.847    0.045
   372   -28.28   -16.78   430.73   719.54   24.958    0.057   23.659    0.050
   373   -35.87   -71.32   436.23  1076.44   25.001    0.065   24.299    0.091
   374    12.80   -83.52   113.06  1118.93   25.113    0.055   22.070    0.011
   375   -38.86    -0.35   511.96   621.52   25.021    0.042   23.679    0.035
   376    11.46    11.82   197.53   505.83   25.024    0.051   23.506    0.024
   377   -46.62   -14.44   550.77   718.05   25.042    0.055   23.603    0.036
   378   -11.67     0.08   337.16   598.60   25.054    0.058   23.599    0.035
   379     7.82   -23.08   193.21   733.32   25.108    0.058   23.484    0.028
   380    27.61   -56.82    38.93   935.96   25.114    0.063   23.982    0.093
   381   -45.79     3.20   559.44   603.81   25.122    0.060   23.838    0.041
   382   -31.72    -2.29   464.41   628.73   25.138    0.063   23.346    0.064
   383    34.39    57.82    86.42   192.55   25.136    0.070   23.457    0.027
   384    25.85   -15.28    83.29   669.73   25.136    0.064   23.816    0.038
   385    19.43    39.46   168.21   321.92   25.141    0.056   23.831    0.038
   386    10.64    66.21   246.04   156.17   25.166    0.060   23.751    0.034
   387    -6.51    18.96   318.93   473.19   25.173    0.070   23.650    0.034
   388   -11.29     4.87   338.55   567.47   25.194    0.054   23.661    0.034
   389    -1.63   -41.89   239.11   861.46   25.208    0.058   23.730    0.034
   390   -30.85   -32.10   435.14   820.07   25.231    0.066   23.227    0.100
   391    -5.92    56.44   344.96   231.36   25.245    0.065   23.869    0.040
   392     5.91   -44.87   188.16   875.07   25.263    0.060   23.647    0.037
   393    28.61    -2.91    75.36   587.99   25.277    0.059   23.736    0.043
   394   -10.52    29.05   352.79   411.13   25.280    0.070   23.627    0.032
   395   -30.25   -56.47   411.87   976.64   25.287    0.066   23.820    0.037
   396     6.33   -74.63   161.85  1066.45   25.297    0.072   23.630    0.034
   397   -43.64    49.50   582.40   304.01   25.308    0.064   24.062    0.061
   398    -5.29   -44.47   260.62   880.78   25.331    0.073   24.755    0.107
   399   -46.93    10.56   572.59   557.26   25.314    0.112   23.787    0.091
   400    -5.93    40.91   332.70   331.37   25.313    0.071   23.933    0.041
   401     3.47   -32.32   213.88   796.03   25.396    0.205   22.649    0.138
   402    -5.49    -4.53   293.67   623.74   25.333    0.071   24.024    0.058
   403   -27.76     1.49   441.94   601.46   25.334    0.069   23.960    0.042
   404    -7.18   -84.62   240.87  1140.79   25.346    0.071   23.766    0.074
   405     3.12    -9.68   234.18   650.51   25.386    0.115   23.991    0.057
   406    -8.39   -60.86   267.59   988.70   25.389    0.073   23.945    0.038
   407   -37.07   -48.57   462.05   930.78   25.390    0.077   24.103    0.104
   408    24.17    36.52   135.34   337.33   25.400    0.084   23.887    0.041
   409    19.79    17.35   148.30   464.04   25.474    0.078   23.789    0.038
   410    -4.53   -62.20   241.66   994.47   25.486    0.081   24.071    0.053
   411    25.18    50.94   140.26   243.70   25.486    0.082   24.161    0.063
   412   -28.06    23.02   461.00   462.98   25.489    0.072   24.007    0.040
   413   -22.07     5.00   408.09   574.62   25.491    0.094   24.021    0.043
   414    30.50    12.34    75.29   488.37   25.511    0.092   24.150    0.048
   415   -10.03   -68.37   272.15  1038.23   25.515    0.092   24.105    0.049
   416   -53.00   -56.82   558.14   995.73   25.573    0.087   24.178    0.050
   417     9.31    36.80   231.25   346.57   25.576    0.102   24.065    0.064
   418    44.22    73.80    35.85    82.36   25.603    0.101   23.763    0.042
   419     6.47    61.34   269.07   190.62   25.600    0.081   23.914    0.036
   420    15.24   -43.77   128.95   861.09   25.601    0.089   24.112    0.105
   421    26.74   -85.06    22.06  1118.49   25.609    0.089   24.027    0.041
   422    -2.44   -40.73   245.26   854.58   25.618    0.107   24.020    0.043
   423     5.28   -29.43   204.50   776.11   25.628    0.084   24.088    0.054
   424    15.22    20.20   179.97   449.11   25.654    0.084   24.387    0.092
   425   -59.12   -73.90   583.93  1110.26   25.671    0.118   24.946    0.104
   426   -27.30     7.59   443.80   561.85   25.673    0.093   23.882    0.045
   427   -37.19   -24.00   482.36   772.59   25.680    0.097   24.172    0.047
   428   -29.24   -16.69   437.00   719.67   25.694    0.090   23.860    0.043
   429     8.38    -8.56   201.19   639.39   25.820    0.102   22.580    0.018
   430    -0.76    43.01   301.03   314.03   25.692    0.093   24.526    0.073
   431     4.64    18.65   246.89   466.90   25.701    0.098   24.577    0.074
   432    21.19    38.96   156.44   323.83   25.704    0.097   24.237    0.061
   433    41.81    39.21    23.85   306.95   25.711    0.111   24.457    0.060
   434    -6.92    62.91   356.57   190.43   25.745    0.115   24.289    0.057
   435    19.87    63.98   184.87   163.64   25.779    0.107   24.281    0.053
   436   -30.41   -68.88   403.00  1056.68   25.787    0.197   24.645    0.073
   437    35.75    -0.76    31.08   568.85   25.801    0.110   24.235    0.061
   438   -22.01    25.49   423.99   442.62   25.822    0.110   23.957    0.040
   439   -36.74    -3.71   495.61   641.60   25.834    0.101   24.058    0.048
   440    -9.51    -8.84   316.19   654.46   25.841    0.114   23.913    0.044
   441    -6.86   -64.49   254.80  1010.94   25.856    0.098   24.266    0.060
   442    36.78   -12.09    15.43   641.10   25.861    0.165   24.299    0.077
   443    -5.48     1.92   298.75   582.16   25.872    0.248   24.657    0.146
   444   -36.06    24.16   513.40   461.61   25.884    0.115   24.258    0.062
   445    10.64    29.33   216.72   393.64   25.889    0.112   24.204    0.057
   446   -18.62    52.31   423.45   267.32   25.902    0.113   24.149    0.053
   447   -53.58   -53.33   564.65   973.65   25.908    0.090   24.049    0.046
   448   -32.08    83.80   535.24    74.51   25.912    0.109   24.126    0.049
   449    -6.39    31.38   328.05   393.09   25.908    0.122   24.444    0.078
   450   -11.34   -17.95   320.68   714.50   25.912    0.143   24.243    0.054
   451    16.46    49.22   195.07   261.24   25.931    0.137   24.482    0.065
   452     3.39   -32.14   214.57   794.99   26.035    0.189   23.065    0.085
   453     1.04   -66.21   202.59  1016.11   25.949    0.130   24.176    0.055
   454    -6.55    -4.04   300.89   621.34   25.947    0.111   24.392    0.075
   455     7.28    35.39   243.20   357.16   25.967    0.129   24.118    0.065
   456    -7.97    42.53   347.14   322.42   25.973    0.126   24.218    0.073
   457   -25.77   -54.72   384.42   962.03   25.983    0.123   24.239    0.058
   458    33.34    15.93    59.85   463.14   26.065    0.144   24.229    0.056
   459    13.09   -45.90   141.11   876.40   26.059    0.180   24.464    0.071
   460   -27.16   -25.33   416.75   773.77   26.108    0.159   24.351    0.056
   461   -44.96   -13.99   540.38   713.93   26.128    0.161   24.032    0.047
   462    23.63    21.55   126.90   434.13   26.142    0.162   24.613    0.073
   463     0.71   -17.42   243.53   702.17   26.155    0.140   24.274    0.056
   464    10.97    65.27   243.22   161.97   26.179    0.136   24.561    0.076
   465    -9.70     0.94   325.16   591.64   26.263    0.175   23.433    0.035
   466   -17.47    81.39   439.18    79.19   26.191    0.156   24.738    0.090
   467     0.27    35.33   288.32   362.71   26.406    0.221   23.010    0.024
   468    -7.64   -56.46   266.24   959.79   26.275    0.176   24.672    0.080
   469   -10.80   -24.79   311.79   758.16   26.303    0.177   24.425    0.086
   470   -27.86   -62.95   391.29  1016.58   26.324    0.184   24.533    0.092
   471     1.71   -80.23   187.10  1105.93   26.412    0.234   24.496    0.094
   472    -4.76    37.29   322.26   353.83   26.422    0.214   24.906    0.094
   473    24.28    20.47   121.82   440.65   26.470    0.374   24.518    0.098
   474   -39.61     6.70   522.40   576.67   26.656    0.413   24.338    0.070
   475     2.91    35.99   271.80   356.52   28.264    0.292   20.252    0.175
   476    -3.98    62.89   337.60   188.39   26.650    0.285   24.770    0.100
   477    -5.72   -76.81   237.70  1089.40   26.840    0.476   24.238    0.053
   478    24.82   -28.76    79.22   757.28   27.090    0.469   24.185    0.060

